Property-Based Mutation Testing

Mutation testing is an established software quality assurance technique for the assessment of test suites. While it is well-suited to estimate the general fault-revealing capability of a test suite, it is not practical and informative when the software under test must be validated against specific requirements. This is often the case for embedded software, where the software is typically validated against rigorously-specified safety properties. In such a scenario (i) a mutant is relevant only if it can impact the satisfaction of the tested properties, and (ii) a mutant is meaningfully-killed with respect to a property only if it causes the violation of that property. To address these limitations of mutation testing, we introduce property-based mutation testing, a method for assessing the capability of a test suite to exercise the software with respect to a given property. We evaluate our property-based mutation testing framework on Simulink models of safety-critical Cyber-Physical Systems (CPS) from the automotive and avionic domains and demonstrate how property-based mutation testing is more informative than regular mutation testing. These results open new perspectives in both mutation testing and test case generation of CPS.

==> comments.txt <==
SUBMISSION: 8938
TITLE: Property-Based Mutation Testing


----------------------- REVIEW 1 ---------------------
SUBMISSION: 8938
TITLE: Property-Based Mutation Testing
AUTHORS: Ezio Bartocci, Leonardo Mariani, Dejan Nickovic and Drishti Yadav

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This is a well-written paper with a very well-performed study. The authors define property-based mutation testing, where distinguishing an output from a mutant from that of the original is not enough to kill the mutant unless the specific property in question is violated during execution. All concepts required to discuss mutation testing and property-based mutation testing in detail are well-defined by the authors. The authors define a search-based strategy to automatically identify which mutants that contribute to such testing and which mutants that are considered irrelevant, e.g., equivalent to original with respect to the specific property. It’s worth to note that the strategy cannot be used as it is in a real test situation but the authors have used it to perform some interesting experiments demonstrating the need for property-based mutation testing, which is more effective and relevant than regular mutation testing but also more challenging.
----------- Does the paper include Replication Material? -----------
SELECTION: yes



----------------------- REVIEW 2 ---------------------
SUBMISSION: 8938
TITLE: Property-Based Mutation Testing
AUTHORS: Ezio Bartocci, Leonardo Mariani, Dejan Nickovic and Drishti Yadav

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The paper presents a method called "property-based mutation testing" (PBMT) for assessing the fault-detection capability of a test suite with respect to a given property, e.g., the value of some related variables should be within certain thresholds. The underlying hypothesis is that classical mutation testing (MT) is effective in assessing the ability of a test suite to detect general faults spread in the program, but it is not adequate when the purpose of the test suite is to validate the software against specific requirements. The approach is formally introduced, defining, among others, the notions of mutant, equivalent mutant and mutation score with respect to a property under test. Additionally, the contributions include a search-based test case generation strategy for Simulink models aimed at identifying mutants that have an impact on the target property and are therefore killable. The approach was evaluated using Simulink models of Cyber-Physical Systems (CPS) from the
automotive and avionic domains and several safety-related properties expressed in signal temporal logic. Evaluation results show that the mutation score (MS) obtained by classical MT is significantly higher than the MS obtained with PBMT, where the impact of each mutant on the property under test is taken into account. This suggests that PBMT is more informative than regular MT when assessing the adequacy of a test suite to reveal bugs related to the violation of specific requirements. The paper concludes with several lessons learned and ideas for future work.

The paper addresses an interesting topic. I like the idea of targeting specific properties during mutation testing. I find the motivation convincing, and I think the problem is relevant. I see an interesting connection with non-functional testing in general programs (see suggestions below). Generalizability beyond Simulink could be an issue, but given their predominant role in the domain of CPSs, I think the scope of the approach is broad enough. I particularly like the clear and rigorous definition of the approach and the search-based strategy to identify killable mutants (and to generate test cases). In what follows, I provide comments around the basic review criteria and then provide further details and suggestions.

**Significance**

The paper's contribution show potential to impact the field of mutation testing and software testing in general.

**Novelty**

The approach seems novel. The discussion of related work is adequate.

**Soundness**

Research questions are adequate and answered by the experimental evaluation conducted. The results support the paper's claimed contributions. Generalizability is limited but acceptable.

**Reproducibility**

The paper provides sufficient details to understand how the approach works. Supplementary data is provided in a GitLab repository, including instructions for independent verification or replication.

**Presentation**

The paper is well-written and organised, with good use of formulas, figures, tables, and examples.

** Detailed comments and suggestions**

- I suggest showing examples of "properties" earlier in the paper to make it easier to understand.

- I missed a more detailed discussion on why some killed mutants remain alive when testing against a specific property. Is it a weakness related to the inputs, the test oracles or both? Related to this, I suggest including an example of a mutant that is killed by traditional MT but remains alive when testing against a specific property.

- I suggest exploring the connection with non-functional testing in general programming. For example, checking the adequacy of a test suite to validate properties related to execution time or memory consumption.

- Section V.B.3. What kind of test oracles are used in the ART baseline?

- Section V.C. I suggest explaining the role of the search-based technique earlier, in the experimental setup.

- Table III. Two decimal numbers should be enough.
----------- Does the paper include Replication Material? -----------
SELECTION: yes



----------------------- REVIEW 3 ---------------------
SUBMISSION: 8938
TITLE: Property-Based Mutation Testing
AUTHORS: Ezio Bartocci, Leonardo Mariani, Dejan Nickovic and Drishti Yadav

----------- Overall evaluation -----------
SCORE: -2 (reject)
----- TEXT:
—Summary—
The paper focuses on the testing of Simulink models of safety-critical cyber-physical systems. In particular, the authors focus on mutation testing with respect to a given property. They propose a new definition of mutation score that does not consider a mutant killed in case of any changes in the output value as a result of the mutation, but only if the given property holds for the original version but fails for the mutant. The authors also propose a test input generation approach SBTG, that given a mutant and a property, produces test inputs killing the mutant with respect to that property. The evaluation is performed on two subject systems: Automatic Transmission Controller System (ATCS) and Aircraft Elevator Control System (AECS). The results show that the test suites generated using adaptive random testing and falsification testing, achieve higher traditional mutation scores than the property-based mutation score. However, when using SBGT it is possible to achieve a 100%
  property-based mutation score. The second research question analyses each mutation operator from the FIM tool with respect to the number of property-based trivially different mutants as well as a number of mutants killed with respect to the property-based definition of killing.  
               
—Review—

Strengths:
+An interesting and important problem
+Background on mutation testing is provided in an excellent manner

Weaknesses:
-The motivation and the main contribution are not clear
-The description of SBGT is not clear
-The compared approaches do not get the same time budget
-The stochastic nature of the compared approaches is not taken into account

Significance: I found the motivation behind this work as well as its main contribution not very clear. Mutation killing is a property of three factors: the mutant, the test input, and the oracle. From my understanding, the main idea behind the paper is that instead of focusing on the “output oracle” that reacts to any change in the output value, we should focus on the oracle encoded in the property that reacts only to some specific cases. It is obvious that as we switch to a less sensitive oracle, killing the mutants becomes harder. While I have no objections to this being demonstrated empirically, it does not seem to be a significant contribution. Given this, I would think that the test input generation approach SBGT is the main contribution of the paper. However, non of the research questions seem to evaluate this algorithm in a proper manner. Results for RQ1 in Table V do not report results for SBGT. Instead, the results for SBGT are mentioned at the very end in a sepa
rate paragraph and the information on the traditional mutation score that SBGT achieves is absent. The analysis for RQ2 does not address SBGT at all.

Novelty: The idea behind the paper seems quite similar to [61] which uses the RIP model. The authors note that they were inspired by this work, but do not provide an explanation on what is their novelty with respect to it or do not perform any empirical comparison to it.

Soundness: I found it hard to follow the description of SBGT. The authors mention that the search process is guided by three objectives. The two of those objectives are using the robustness function. From what I understood, the robustness function tries to approximate whether the test case passes or fails. However, it is not clear to me how the value of this function is calculated. Are the two objective functions just boolean values? If so, they would not be very helpful in guiding the search process. The definition of D(s, s’) is not clear, it says in the text that “it is maximum requires the mutation to impact on the internal signal as much as possible”. In Algorithm 1 at Line 3, the authors use the fitness function value. I am not sure how the fitness value is calculated: is it some combination of the three objective functions? The authors use BCA as a global optimiser. There is no clear reasoning on why this algorithm was selected among all possible ones. The listed
 differences of it from the standard BCA seem very arbitrary. Also, the authors could have opted for an approach that targets multiple mutants at the same time instead of running it for every single mutant. There is no reasoning provided behind this design choice too.
   
In the evaluation, the authors compare their approach to adaptive random testing (ART) and falsification testing (FT) in terms of effectiveness. However, no results are provided in terms of efficiency, i.e. how much time does it take each approach to achieve the reported results? For ART 30 and 50 test cases were generated. The choice of these values is not elaborated on. I think the fair comparison would be giving each of the tools the same time budget and then comparing the achieved mutation score. Furthermore, it seems that all compared approaches are stochastic in nature. However, the authors do not mention repeating the runs multiple times to account for this. If the results are based on one single run, then they are quite unreliable.
           
When it comes to the subject systems and their properties, I am not sure whether it is representative of a real-world Simulink model to have only one property to be satisfied. Especially, for ATCS the property is very simple.    
    
Reproducibility: I would not be able to reproduce the implementation of Algorithm 1 from the provided description. However, the authors provide a link to a replication package that seems to contain the source code of the test case generator. 

Presentation: Parts of the paper are very well written. I especially appreciated how well the authors summarised the background information on mutation testing. However, the overall presentation has quite a room for improvement. As mentioned before, the results of RQ1 are not well summarised in Table V. In Section IV.C the authors give a very brief description of mutation operators and they introduce the mutation operators of FIM later in the paper. I think it would make sense to introduce FIM here and also give a description of what exactly each mutation operator does. Lastly, the paper would benefit a lot from grammar checks and ensuring that no words are omitted in descriptions of important details.
----------- Does the paper include Replication Material? -----------
SELECTION: yes



----------------------- REVIEW 4 ---------------------
SUBMISSION: 8938
TITLE: Property-Based Mutation Testing
AUTHORS: Ezio Bartocci, Leonardo Mariani, Dejan Nickovic and Drishti Yadav

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
META-REVIEW

Two of the reviewers agree that the paper addresses a relevant problem and presents a valuable contribution with the potential to open new research directions. One of the reviewers, however, has raised serious concerns regarding the motivation of the work, the search-based algorithm and the comparison with related approaches. Authors should carefully consider reviewers' comments when preparing the camera-ready version of their paper, including the following points:

1. Motivation. Provide further discussion to motivate the relevance of the problem and the value of the approach. Consider using examples (see specific comments).
2. Fitness function. Provide more details about how the fitness is calculated. Clarify whether the two first "objectives" (Boolean functions) are actual optimisation objectives or constraints to be satisfied by the solutions.
3. Evaluation. Comment on the fairness of the evaluation in terms of test suite sizes and execution times of the approaches under comparison. Clarify whether all the (stochastic) techniques were executed 30 times or just the proposed method. In the latter case, it should be mentioned as a threat to validity.
----------- Does the paper include Replication Material? -----------
SELECTION: no

